On strongly chordal graphs that are not leaf powers

A common task in phylogenetics is to find an evolutionary tree representing proximity relationships between species. This motivates the notion of leaf powers: a graph G = (V, E) is a leaf power if there exist a tree T on leafset V and a threshold k such that uv is an edge if and only if the distance between u and v in T is at most k. Characterizing leaf powers is a challenging open problem, along with determining the complexity of their recognition. This is in part due to the fact that few graphs are known to not be leaf powers, as such graphs are difficult to construct. Recently, Nevries and Rosenke asked if leaf powers could be characterized by strong chordality and a finite set of forbidden subgraphs. In this paper, we provide a negative answer to this question, by exhibiting an infinite family \G of (minimal) strongly chordal graphs that are not leaf powers. During the process, we establish a connection between leaf powers, alternating cycles and quartet compatibility. We also show that deciding if a chordal graph is \G-free is NP-complete, which may provide insight on the complexity of the leaf power recognition problem.

==> crap.txt <==
\section{crap}

Many structural properties of leaf-powers 
have recently been discovered
%, in particular that leaf-powers are strongly chordal and not vice-versa, 
but we have yet to obtain a precise characterization of this graph class.
One of the first notable advancements to this regard was made by 
[X] and [Y], who showed that all leaf-powers are strongly chordal (i.e. 
sun-free and chordal), but not all strongly chordal graphs are leaf-powers.
This was achieved by establishing an equivalence between leaf powers and the class of NeST graphs, for which a particular graph was known to be strongly chordal and not a NeST graph.  

This  graph was the only known instance of a strongly chordal graph that was not a leaf-power, until [X AND Y] were able to construct [X] more
such graphs, which range from [X] to [Y] vertices. [bad 2-cycles?]
In their work, the authors then ask whether the set $\G$ of [X] graphs that they have 
identified fills the gap in our knowledge of leaf-powers.
That is, is it true that a graph $G$ is a leaf-power if and only if 
$G$ is strongly chordal, and does not contain a graph of $\G$ as an induced subgraph?
This would have significant consequences on the algorithmic problem of recognizing leaf-powers, since strong chordality can be checked in $O(???)$ time 
and verifying that a graph $G$ is $\G$-free for a finite set of graphs $\G$ can be done in polynomial time.  

Unfortunately, we answer the question of [X AND Y] by the negative.  Namely, 
we exhibit an infinite family $\H$ of graphs that are strongly chordal but are note leaf-powers.  Moreover each graph $H$ of $\H$ is minimal with respect to the 
property of being a leaf-power, i.e. removing any vertex from $H$ makes it become a leaf-power.  This is achieved by establishing a relationship with the class of leaf-powers and the notion of quartet compatibility, which is widely studied 
in phylogenetics.  

\section{DEFINITIONS}

In this paper, any tree $T$ is assumed to have its set of leaves 
in bijection with a set of labels $L(T)$.
Hence we may use the terms leaves and labels interchangeably.
Two trees $T_1$ and $T_2$ are \emph{label-isomorphic}
if [BLA BLA].
Given a subset $X \subseteq L(T)$, 
we denote by $T^*|_X$ the minimal induced subgraph of $T$
that connects all the leaves in $X$. 
The \emph{restriction} of $T$ to $X$, denoted $T|_X$, 
is the tree obtained from $T^*|_X$ by successively contracting its degree two vertices (with an arbitrary neighbor) until none remains.
A \emph{quartet} is an unrooted binary tree on four labeled leaves.
For a set of four leaf labels $\{a,b,c,d\}$, 
there exist $3$ possible quartets which we denote $ab|cd, ac|bd$ and $ad|bc$ [SAY MORE].  
We say that $T$ \emph{contains} a quartet $ab|cd$ if 
$\{a,b,c,d\} \subseteq L(T)$ and 
$T|_{\{a,b,c,d\}}$ is label-isomorphic to $ab|cd$.
We denote $\Q(T) = \{ab|cd : T$ contains $ab|cd\}$.
We say that a given set of quartets $Q$ 
is \emph{compatible} if there exists a tree such that
$Q \subseteq \Q(T)$.  [REFS]

Two edges of a graph are said \emph{disjoint}
if they don't share an endpoint.
The $P_4$ is the graph consisting of a path of length $3$, 
and the $2K_2$ is the graph with two disjoint edges $ab$ and $cd$,
and no other edge.

DEFINE THRESHOLD

We say that a sequence of $2c$ distinct vertices $C = (x_1, y_1, x_2, x_2, \ldots, x_c, y_c)$ 
is an \emph{alternating cycle} of $G$ if
for each $i \in [c]$, $x_{i}y_{i} \in E(G)$ and
$y_{i}x_{i + 1} \notin E(G)$ (addition is to be taken modulo $c$).
In other words, the vertices of $C$ alternate beween an edge and a non-edge.  We call $x_iy_i$ an edge of $C$, and $y_ix_{i + 1}$ a non-edge of $C$.
We write $V(C)$ for the set of vertices that are in the sequence $C$.
In what follows, all the indices of the vertices of an alternating cycle of size $c$ are to be taken modulo $c$ (i.e. $x_{i + j} = x_{i + j (\mod c)}$.
We say that a tree $T$ \emph{displays} $C$ if there exists a 
labeling $\l$ of $E(T)$ and a threshold $k$ that satisfies all the edges and non-edges defined by $C$, i.e. such that for all $i \in [c]$,
$d_{\l}(x_i, y_i) \leq k$ and $d_{\l}(y_i, x_{i + 1})$.

[DEFINE LABELING, DEFINE $\l(P)$ where $P$ is a path.]

The next necessary condition for leaf powers is quite an obvious one, but we will make heavy use of it throughout the paper.
[ALL THE CURRENTLY KNOWN NON-LEAF POWERS DO NOT MEET THIS CONDITION]
[WE ALSO CONJECTURE THAT CONDITION IS SUFFICIENT]

\begin{proposition}\label{prop:must-display-cycles}
Let $G$ be a leaf power, and let $T$ be a leaf-root of $G$.  Then $T$ displays every alternating cycle of $G$.
\end{proposition}

\begin{lemma}
Suppose that $G$ has a vertex $v$ such that $v$ is either a dominating vertex, 
or an isolated vertex.
Then $T$ is an unlabeled leaf-root of $G$ if and only if $T - v$ is an unlabeled leaf-root of $G - v$.
\end{lemma}

\begin{proof}
For the non-obvious direction, suppose that $T - v$ is a leaf-root of $G - v$ with threshold $k$ and labeling $\l$.
If $v$ is an isolated vertex, in $T$ we can simply set $\l(e) = k + 1$ for the edge $e$ between 
$v$ and its neighbor.
If $v$ is a dominating vertex, let $h = \max_{x, y \in V(T)} d_{\l}(x, y)$. 
Obtain a new labeling $\l'$ from $\l$ 
by letting $\l'(e) = \l(e) + h$ for every [LEAF EDGE] of $T - v$.  Let the new threshold be $k' := k + 2h$.
Observe that for any  leaves $x, y$ of $T - v$, $d_{\l'}(x, y) = d_{\l}(x, y) + 2h$, 
and so $\l'$ is still a leaf-root labeling of $T - v$.
Let $\l'(vv') = 1$, where $v'$ is the neighbor of $v$.  We have that for any $x \in V(T), 
\l'(v, x) = \l'(v', x) + 1 \leq \l(v', x) + h + 1 \leq 2h + 1 \leq k'$,as desired.
\end{proof}

A \emph{threshold graph} is a graph that can be obtained by the following operations:
(1) add an isolated vertex, and (2) add a dominating vertex.
Repeated application of Proposition~\ref{prop:must-display-cycles} immediately yields the
following.

\begin{corollary}\label{cor:threshold}
Let $G$ be a threshold graph.  Then any tree $T$ on leaf set $V(G)$ is an unlabeled leaf-root of $G$.
\end{corollary}

[We invest no effort in minimizing $k$ and shall accept unnecessarily high thresholds for the sake of simplicity.]

We will give a necessary and sufficient condition for a tree $T$ to display an alternating cycle.  
For three leaves $a,b,c$ of a tree $T$, we denote by 
$br_T(a,b,c)$ the node of $T$ corresponding to the
single internal node of $T|_{\{a,b,c\}}$.  We
may call $br_T(a,b,c)$ a \emph{branching node}.
Alternatively, $br_T(a,b,c)$ is the unique node lying
on $P(a, b) \cap P(a, c) \cap P(b, c)$ [BACKCHECKK THIS].

\begin{lemma}\label{lem:alt-cycle}
Let $C = (x_1, y_1, \ldots, x_c, y_c)$ be an alternating cycle of $G$,
and let $T$ be a tree with leaf set $V(G)$.
Then $T$ displays $C$ if and only if there exists $i \in [c]$ such that 
$br_T(x_{i - 1}, y_{i - 2}, y_{i - 2})$ does not lie on the 
path between $x_i$ and $br_T(x_i, y_{i - 1}, y_i)$.
\end{lemma}

\begin{proof}
For each $i \in [c]$, let $b_i = br_T(x_i, y_{i - 1}, y_i)$.
We prove necessity first.
Suppose, for the sake of contradiction, that $T$ displays $C$ with some labeling $\l$, but for each $i \in [c]$, $b_{i - 1}$ is on the path between $x_i$ and $b_i$. 
We claim that for every $i \in [c]$, $d_{\l}(b_{i - 1}, y_{i - 1}) > d_{\l}(b_i, y_i)$.
To see this, first observe that since $x_iy_i$ is an edge of $C$ and $x_iy_{i - 1}$ a non-edge of $C$, 
we must have $d_{\l}(x_i, y_{i - 1}) > d_{\l}(x_i, y_i)$. Also, because  
$b_i \in P(x_i, y_{i - 1}) \cap P(x_i, y_i)$, 
we have $d_{\l}(b_i, y_{i - 1}) > d_{\l}(b_i, y_i)$.
Moreover, $b_{i - 1}$ is in $P(x_i, b_i)$, and so we must have that
$b_i \in P(b_{i - 1}, y_{i - 1})$. This implies 
$d_{\l}(b_{i - 1}, y_{i - 1}) \geq d_{\l}(b_i, y_{i - 1})$, which proves the desired claim.
But from this claim, we have the cyclic inequality 
chain $d_{\l}(b_1, y_1) > d_{\l}(b_2, y_2) > \ldots > d_{\l}(b_c, y_c) > d_{\l}(b_1, y_1)$, a contradiction.

As for sufficiency, 
let $T$ be any tree with leaf set $V(G)$ with some $i \in [c]$
such that $b_{i - 1}$ does not lie on $P(x_i, b_i)$.
Suppose, without loss of generality, that $i = 1$ (otherwise, relabel the vertices of $C$).
We construct a labeling $\l$ of $T$ in two steps:
(1) we ensure that $\l$ satisfies all edges/non-edges of $C$, with the exception of the $x_1y_{c}$ non-edge, then 
(2) we modify $\l$ 
to incorporate the $y_{c}x_1$ non-edge.
Observe that we are not concerned with the other edges/non-edges of $G$.
For (1), obtain a new graph $G'$ with $V(G') = V(G)$ as follows: start with an empty graph, then 
for each $i = 1, 2, \ldots,  c$ in order, add $x_i$ as an isolated vertex, then 
add $y_i$ as a dominating vertex.  Afterwards, add all vertices of $V(G) \setminus V(C)$
as isolated vertices.  Now, $G'$ is a threshold graph, and by Corollary~\ref{cor:threshold},
$T$ is an unlabeled leaf-root of $G'$, and admits a labeling $\l$ and threshold $k$
[SATISFYING] $G$.
More importantly, in $G'$ we have that for $i \in [c]$, $x_iy_i \in E(G')$ and 
for $i \in [c - 1]$, $x_iy_{i + 1} \notin E(G')$.  Thus $\l$ satisfies (1).
For (2), recall that $b_c$ is not on $P(x_1, b_1)$.  Let $e$ be an edge
on $P(b_1, b_c)$.  


\end{proof}



\begin{lemma}\label{lem:alt-cycle}
Let $C = (x_1x_2, x_3x_4, \ldots, x_{2c})$ be an alternating cycle of $G$,
%and suppose that there exists a leaf-root $T$ for $G$.
and let $T$ be a tree with leaf set $V(G)$.

Then if, for each $i \in [2c]$, 

For each $x_i \in V(C)$, denote by $b_i$ the parent of $x_i$ in $T|_{V(C)}$.
Denote $\Delta_i = d_T(b_i, b_{i + 1}) - d_T(b_{i + 1}, b_{i + 2})$, 
and $\delta_i = d_T(x_i, x_{i + 1}) - d_T(x_{i + 1}, x_{i + 2})$.
Then $\sum_{i = 1}^c \delta_{2i} + \Delta_{2i - 1} \leq 0$.

$$
\sum_{i = 1}^c d_T(x_{2i}, x_{2i + 1}) - d_T(x_{2i + 1}, x_{2i + 2}) + d_T(b_{2i - 1}, b_{2i}) - d_t(b_{2i}, b_{2i + 1}) \leq 0
$$ 

\end{lemma}

\begin{proof}

Let $k$ be the threshold of $T$. [DEFINE THRESHOLD]
Let $i \in [2c]$ be odd.  
Then $x_{i - 1}x_i$ is a non-edge of $G$, and $x_ix_{i + 1}$ is an edge of $G$.
Since $T$ is a leaf-root of $G$, $d_T(x_{i - 1}, x_i) > k$ and $d_T(x_i, x_{i + 1}) \leq k$, 
and thus $d_T{x_{i - 1}, x_i} \geq d_T(x_i, x_{i + 1}) + 1$.

We show by induction that 

\end{proof}


\section{QUARTET COMPATIBILITY}

WHAT ABOUT THE $C_4$?

\begin{lemma}\label{lem:must-have-quartet}
Let $G$ be a leaf power with leaf-root $T$,
and let $ab$ and $cd$ be two edges of $G$ such that
$ac \notin E(G)$ and $cd \notin E(G)$.
%let $H$ be a $P_4$ of $G$ or a $2K_2$ of 
%$G$, and let $ab$ and $cd$ be the two disjoint edges of $G$.
Then $T$ contains the $ab|cd$ quartet.
\end{lemma}

\begin{proof}
First observe that $(a,b,c,d)$ is an alternating cycle.
Let $T' = T|_{\{a,b,c,d\}}$,  If $T'$ is not binary, then 
$T'$ is a star tree with a node $x$ adjacent to every leaf.
But then, $x$ is on every path between two leaves, and by Lemma~\ref{lem:alt-cycle}, $T$ cannot be a leaf-root.
So assume $T'$ is binary, in which case $T'$ is a quartet.
If $T' = ac|bd$, let $x$ (resp. $y$) be the common neighbor of 
$a$ and $c$ (resp. $b$ and $d$) in $T'$.  
Then $x \in P_{T}(a, b) \cap P_{T}(a, d) \cap P_{T}(c, b) \cap P_{T}(c, d)$, and by Lemma~\ref{lem:alt-cycle}, $T'$ cannot be a leaf-root of $G$.
If $T' = ad|bc$, then 
\end{proof}

\begin{proof}
Suppose without loss of generality that $ac$ and $ad \notin E(G)$, 
and that $bd \notin E(G)$.  
Let $k$ be the threshold of $T$, suppose that $T$ does not contain
$ab|cd$.  Then in $T$, the $a-b$ path $P_1$ intersects 
the $c - d$ path $P_2$, with say $I = V(P_1) \cap V(P_2)$.  Let $x$ be the node of $I$
that is at minimum distance from $a$ in $T$.  Then there is $p \in \{c, d\}$ such that $x$ is also the node of $I$ that is at minimum distance from $p$.  Let $q$ be single node of $\{c, d\} \setminus \{p\}$.  Because $ab \in E(G)$ and $ap \notin E(G)$, we must have $\d{x}{p} > \d{x}{b}$.  Moreover, $pq \in E(G)$ and so $\d{q}{x} + \d{x}{p} \leq k$, which implies $\d{q}{x} + \d{x}{b} < k$, and so we must have $bq \in E(G)$.  Also, $\d{a}{x} + \d{x}{b} \leq k$ and $\d{p}{x} + \d{q}{x} \leq k$.  Since $\d{a}{x} + \d{x}{q} > k$, 
this implies $k - \d{x}{b} + k - \d{q}{x} > k$, i.e. $\d{x}{b} + \d{q}{x} < k$ and so $bq \in E(G)$.  We have shown that $b$ is adjacent to both $c$ and $d$, contradicting that $H$ is a $P_4$ or a $2K_2$.
\end{proof}

We will say that a quartet $ab|cd$ is \emph{required} by a graph $G$
if $G[\{a,b,c,d\}]$ is a $P_4$ or a $2K_2$, 
and $ab$ and $cd$ are the two disjoint edges of $G[\{a,b,c,d\}]$.
We denote by $R(G)$ the set of quartets that are required by $G$.
By Lemma~\ref{lem:must-have-quartet}, 
a leaf power must contain all required quartets, so we get the following.

\begin{corollary}
Let $G$ be a leaf power.  Then $R(G)$ is compatible.
\end{corollary}

LEMMA PATH

\begin{proposition}
For any integer $n \geq 4$, the set of quartets $\{x_ix_{i + 1} | x_{i + 2}x_{i + 3} : 1 \leq i \leq n - 3\} \cup \{x_{n - 2}x_{n - 1}|x_n x_1\}$ is incompatible.
\end{proposition}

\begin{lemma}
If, for some integer $h \geq 4$, 
$G$ has an induced $C_h$ or an induced $h-Sun$, then 
$G$ is not a leaf power.
\end{lemma}

\begin{proof}
Let $H$ be an induced $C_h$ or $h-Sun$, and let 
$x_1, x_2, \ldots, x_h$ be its vertices in cyclic order.
Then $x_ix_{i + 1}|x_{i + 2}x_{i + 3} \in R(G)$ for 
all $i \in [h]$ (addition is taken modulo $h$).
Indeed, if $H$ is a $C_h$, $\{x_i,x_{i + 1}, x_{i + 2}, x_{i + 3}\}$
induce a $2K_2$.  If $H$ is an $h-Sun$, we invoke LEMMA X.
\end{proof}

DOES CYCLIC IMPLY NOT STRONGLY CHORDAL???

EXCEPTION: THE 3-SUN

\begin{theorem} [REF]
The set of quartets $Q = \{a_ia_{i + 1}|b_jb_{j + 1} : i \in [n - 1], j \in [n - 1]\} \cup \{a_1b_1|a_nb_n\}$ is incompatible.
Moreover, any proper subset of $Q$ is compatible.
\end{theorem}

We now construct an infinite family of strongly chordal graphs
that are not leaf powers.
For some integer $t \geq 4$, define the graph $G_t$ as follows:
start with two disjoint paths of length 
$t - 1$, namely $P_a = a_1a_2 \ldots a_t$ and 
$P_b = b_1b_2 \ldots b_t$, and add 
the edges $\{a_ib_j\ : i, j \in [t]\} \setminus \{a_1a_t, a_1b_t, b_1b_t, b_1a_t\}$.
Then for each $i \in [t - 1]$ insert a node $x_{i, i + 1}$
that is a neighbor of $a_i$ and $a_{i + 1}$, 
and insert another node $y_{i, i + 1}$ that is a neighbor
of $b_i$ and $b_{i + 1}$.
 
\begin{theorem}
For any integer $t \geq 4$, the graph $G_t$ is strongly chordal, is not a leaf power and for any $v \in V(G_t)$, $G_t - v$ is a leaf power.
\end{theorem}

\begin{proof}

\end{proof}
